Magnetic fields in the Eos Cloud: dynamically important fields in the interface between atomic and molecular gas

The recently-discovered Eos molecular cloud, is a CO-dark, low-density cloud located at a distance of approximately 94 pc from the Sun which does not appear to have formed stars at any point in its history. In this paper we investigate the magnetic fields in the Eos cloud, near the interface between the atomic Cold Neutral Medium (CNM) and molecular gas, using dust emission and extinction polarimetry. A Histogram of Relative Orientation analysis shows that the magnetic field is preferentially parallel to the density structure of the cloud, while a Davis-Chandrasekhar-Fermi analysis finds magnetic field strengths of 6$\pm$3 $\mu$G across the Eos cloud and 12$\pm$4 $\mu$G in the somewhat denser MBM 40 sub-region. These results are consistent with a previous estimate of magnetic field strength in the Local Bubble and suggest that the fields in the Eos cloud are dynamically important compared to both gravity and turbulence. Our findings are fully consistent with the expected behavior of magnetized, non-self-gravitating gas near the CNM/molecular cloud boundary.

==> apjbst.txt <==
%% 1998/08/12  J Baker
%% Tweaked by hand to get correct results for ApJ.  Added functions from
%% astrobib.

%% $Log: apj.bst,v $
%% Revision 1.1  2006/08/15 16:39:00  dcollins
%% moved paper to paper directory.
%%
%% Revision 1.1.1.1  2006/08/15 15:54:26  bwoshea
%% initial import into cvs
%%
%% Revision 1.1  2006/04/19 13:52:47  bwoshea
%% added all sorts of fun new toys to the paper directory.
%%
%% Revision 1.3  2000/04/20 22:17:50  jbaker
%% Fixed INBOOK bug, now works essentially like BOOK.
%%
%% Revision 1.2  1998/08/30 22:35:45  jbaker
%% Added RCS keywords.
%%

%%
%% This is file `apj.bst',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% merlin.mbs  (with options: `,ay,nat,nm-rev,nmdash,dt-beg,yr-per,note-yr,atit-u,jtit-x,jttl-rm,thtit-a,vnum-x,volp-com,jpg-1,pp-last,btit-rm,add-pub,pub-par,pre-edn,edby,edbyx,blk-com,fin-bare,ppx,ed,abr,ord,jabr,amper,em-x')
%% ----------------------------------------
%% *** Bibliographic Style for ApJ ***
%% 
 %-------------------------------------------------------------------
 % The original source file contains the following version information:
 % \ProvidesFile{merlin.mbs}[1998/02/25 3.85a (PWD)]
 %
 % NOTICE:
 % This file may be used for non-profit purposes.
 % It may not be distributed in exchange for money,
 %   other than distribution costs.
 %
 % The author provides it `as is' and does not guarantee it in any way.
 %
 % Copyright (C) 1994-98 Patrick W. Daly
 %-------------------------------------------------------------------
 %   For use with BibTeX version 0.99a or later
 %-------------------------------------------------------------------
 % This bibliography style file is intended for texts in ENGLISH
 % This is an author-year citation style bibliography. As such, it is
 % non-standard LaTeX, and requires a special package file to function properly.
 % Such a package is    natbib.sty   by Patrick W. Daly
 % The form of the \bibitem entries is
 %   \bibitem[Jones et al.(1990)]{key}...
 %   \bibitem[Jones et al.(1990)Jones, Baker, and Smith]{key}...
 % The essential feature is that the label (the part in brackets) consists
 % of the author names, as they should appear in the citation, with the year
 % in parentheses following. There must be no space before the opening
 % parenthesis!
 % With natbib v5.3, a full list of authors may also follow the year.
 % In natbib.sty, it is possible to define the type of enclosures that is
 % really wanted (brackets or parentheses), but in either case, there must
 % be parentheses in the label.
 % The \cite command functions as follows:
 %   \citet{key} ==>>                Jones et al. (1990)
 %   \citet*{key} ==>>               Jones, Baker, and Smith (1990)
 %   \citep{key} ==>>                (Jones et al., 1990)
 %   \citep*{key} ==>>               (Jones, Baker, and Smith, 1990)
 %   \citep[chap. 2]{key} ==>>       (Jones et al., 1990, chap. 2)
 %   \citep[e.g.][]{key} ==>>        (e.g. Jones et al., 1990)
 %   \citep[e.g.][p. 32]{key} ==>>   (e.g. Jones et al., p. 32)
 %   \citeauthor{key} ==>>           Jones et al.
 %   \citeauthor*{key} ==>>          Jones, Baker, and Smith
 %   \citeyear{key} ==>>             1990
 %---------------------------------------------------------------------

ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    volume
    year
  }
  {}
  { label extra.label sort.label short.list }

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

STRINGS { s t }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
        { add.period$ write$
          newline$
          "\newblock " write$
        }
        { output.state before.all =
            'write$
            { add.period$ " " * write$ }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {fin.entry}
{ duplicate$ empty$
    'pop$
    'write$
  if$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {new.sentence}
{ output.state after.block =
    'skip$
    { output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}

FUNCTION {add.blank}
{  " " * before.all 'output.state :=
}

FUNCTION {date.block}
{
  skip$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {new.block.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.block
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ skip$ }

FUNCTION {capitalize}
{ "u" change.case$ "t" change.case$ }

FUNCTION {space.word}
{ " " swap$ * " " * }

 % Here are the language-specific definitions for explicit words.
 % Each function has a name bbl.xxx where xxx is the English word.
 % The language selected here is ENGLISH
FUNCTION {bbl.and}
{ "and"}

FUNCTION {bbl.editors}
{ "eds." }

FUNCTION {bbl.editor}
{ "ed." }

FUNCTION {bbl.edby}
{ "edited by" }

FUNCTION {bbl.edition}
{ "edn." }

FUNCTION {bbl.volume}
{ "Vol." }

FUNCTION {bbl.of}
{ "of" }

FUNCTION {bbl.number}
{ "no." }

FUNCTION {bbl.nr}
{ "no." }

FUNCTION {bbl.in}
{ "in" }

FUNCTION {bbl.pages}
{ "" }

FUNCTION {bbl.page}
{ "" }

FUNCTION {bbl.chapter}
{ "Ch." }
%{ "chap." }

FUNCTION {bbl.techrep}
{ "Tech. Rep." }

FUNCTION {bbl.mthesis}
{ "Master's thesis" }

FUNCTION {bbl.phdthesis}
{ "PhD thesis" }

FUNCTION {bbl.first}
{ "1st" }

FUNCTION {bbl.second}
{ "2nd" }

FUNCTION {bbl.third}
{ "3rd" }

FUNCTION {bbl.fourth}
{ "4th" }

FUNCTION {bbl.fifth}
{ "5th" }

FUNCTION {bbl.st}
{ "st" }

FUNCTION {bbl.nd}
{ "nd" }

FUNCTION {bbl.rd}
{ "rd" }

FUNCTION {bbl.th}
{ "th" }

MACRO {jan} {"Jan."}

MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr."}

MACRO {may} {"May"}

MACRO {jun} {"Jun."}

MACRO {jul} {"Jul."}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sep."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

FUNCTION {eng.ord}
{ duplicate$ "1" swap$ *
  #-2 #1 substring$ "1" =
     { bbl.th * }
     { duplicate$ #-1 #1 substring$
       duplicate$ "1" =
         { pop$ bbl.st * }
         { duplicate$ "2" =
             { pop$ bbl.nd * }
             { "3" =
                 { bbl.rd * }
                 { bbl.th * }
               if$
             }
           if$
          }
       if$
     }
   if$
}

MACRO {acmcs} {"ACM Comput. Surv."}

MACRO {acta} {"Acta Inf."}

MACRO {cacm} {"Commun. ACM"}

MACRO {ibmjrd} {"IBM J. Res. Dev."}

MACRO {ibmsj} {"IBM Syst.~J."}

MACRO {ieeese} {"IEEE Trans. Softw. Eng."}

MACRO {ieeetc} {"IEEE Trans. Comput."}

MACRO {ieeetcad}
 {"IEEE Trans. Comput.-Aided Design Integrated Circuits"}

MACRO {ipl} {"Inf. Process. Lett."}

MACRO {jacm} {"J.~ACM"}

MACRO {jcss} {"J.~Comput. Syst. Sci."}

MACRO {scp} {"Sci. Comput. Programming"}

MACRO {sicomp} {"SIAM J. Comput."}

MACRO {tocs} {"ACM Trans. Comput. Syst."}

MACRO {tods} {"ACM Trans. Database Syst."}

MACRO {tog} {"ACM Trans. Gr."}

MACRO {toms} {"ACM Trans. Math. Softw."}

MACRO {toois} {"ACM Trans. Office Inf. Syst."}

MACRO {toplas} {"ACM Trans. Prog. Lang. Syst."}

MACRO {tcs} {"Theoretical Comput. Sci."}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{vv~}{ll}{, jj}{, f.}" format.name$
    't :=
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              s nameptr "{ll}" format.name$ duplicate$ "others" =
                { 't := }
                { pop$ }
              if$
              t "others" =
                {
                  " {et~al.}" *
                }
                { " \& " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.names.ed}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{f.~}{vv~}{ll}{, jj}"
      format.name$
      't :=
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              s nameptr "{ll}" format.name$ duplicate$ "others" =
                { 't := }
                { pop$ }
              if$
              t "others" =
                {
                  " {et~al.}" *
                }
                { " \& " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.key}
{ empty$
    { key field.or.null }
    { "" }
  if$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { author format.names }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { editor format.names
      editor num.names$ #1 >
        { ", " * bbl.editors * }
        { ", " * bbl.editor * }
      if$
    }
  if$
}

FUNCTION {format.in.editors}
{ editor empty$
    { "" }
    { editor format.names.ed
    }
  if$
}

FUNCTION {format.note}
{ note empty$
    { "" }
    { note #1 #1 substring$
      duplicate$ "{" =
        'skip$
        { output.state mid.sentence =
          { "l" }
          { "u" }
        if$
        change.case$
        }
      if$
      note #2 global.max$ substring$ *
    }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title
    }
  if$
}

FUNCTION {format.full.names}
{'s :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{vv~}{ll}" format.name$
      't :=
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              s nameptr "{ll}" format.name$ duplicate$ "others" =
                { 't := }
                { pop$ }
              if$
              t "others" =
                {
                  " {et~al.}" *
                }
                { " \& " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {author.editor.key.full}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key
          if$
        }
        { editor format.full.names }
      if$
    }
    { author format.full.names }
  if$
}

FUNCTION {author.key.full}
{ author empty$
    { key empty$
         { cite$ #1 #3 substring$ }
          'key
      if$
    }
    { author format.full.names }
  if$
}

FUNCTION {editor.key.full}
{ editor empty$
    { key empty$
         { cite$ #1 #3 substring$ }
          'key
      if$
    }
    { editor format.full.names }
  if$
}

FUNCTION {make.full.names}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.full
    { type$ "proceedings" =
        'editor.key.full
        'author.key.full
      if$
    }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\bibitem[{" write$
  label write$
  ")" make.full.names duplicate$ short.list =
     { pop$ }
     { * }
   if$
  "}]{" * write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {n.dashify}
{
  't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
        { t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {   { t #1 #1 substring$ "-" = }
                { "-" *
                  t #2 global.max$ substring$ 't :=
                }
              while$
            }
          if$
        }
        { t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}

FUNCTION {word.in}
{ bbl.in
  " " * }

FUNCTION {format.date}
{ year duplicate$ empty$
    { "empty year in " cite$ * "; set to ????" * warning$
       pop$ "????" }
    'skip$
  if$
  extra.label *
  before.all 'output.state :=
  after.sentence 'output.state :=
}

FUNCTION {format.btitle}
{ title
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { bbl.volume volume tie.or.space.connect
      series empty$
        'skip$
        { bbl.of space.word * series emphasize * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
        { series field.or.null }
        { output.state mid.sentence =
            { bbl.number }
            { bbl.number capitalize }
          if$
          number tie.or.space.connect
          series empty$
            { "there's a number but no series in " cite$ * warning$ }
            { bbl.in space.word * series * }
          if$
        }
      if$
    }
    { "" }
  if$
}

FUNCTION {is.num}
{ chr.to.int$
  duplicate$ "0" chr.to.int$ < not
  swap$ "9" chr.to.int$ > not and
}

FUNCTION {extract.num}
{ duplicate$ 't :=
  "" 's :=
  { t empty$ not }
  { t #1 #1 substring$
    t #2 global.max$ substring$ 't :=
    duplicate$ is.num
      { s swap$ * 's := }
      { pop$ "" 't := }
    if$
  }
  while$
  s empty$
    'skip$
    { pop$ s }
  if$
}

FUNCTION {convert.edition}
{ edition extract.num "l" change.case$ 's :=
  s "first" = s "1" = or
    { bbl.first 't := }
    { s "second" = s "2" = or
        { bbl.second 't := }
        { s "third" = s "3" = or
            { bbl.third 't := }
            { s "fourth" = s "4" = or
                { bbl.fourth 't := }
                { s "fifth" = s "5" = or
                    { bbl.fifth 't := }
                    { s #1 #1 substring$ is.num
                        { s eng.ord 't := }
                        { edition 't := }
                      if$
                    }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
  t
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
        { convert.edition "l" change.case$ " " * bbl.edition * }
        { convert.edition "t" change.case$ " " * bbl.edition * }
      if$
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
        { #1 'multiresult := }
        { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
%        { bbl.pages pages n.dashify tie.or.space.connect }
%        { bbl.page pages tie.or.space.connect }
        { pages n.dashify }
        { pages }
      if$
    }
  if$
}

FUNCTION {first.page}
{ 't :=
  ""
    {  t empty$ not t #1 #1 substring$ "-" = not and }
    { t #1 #1 substring$ *
      t #2 global.max$ substring$ 't :=
    }
  while$
}

FUNCTION {format.journal.pages}
{ pages empty$
    'skip$
    { duplicate$ empty$
        { pop$ format.pages }
        {
          ", " *
          pages first.page *
        }
      if$
    }
  if$
}

FUNCTION {format.vol.num.pages}
{ volume field.or.null
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    { "" }
    { type empty$
        { bbl.chapter }
        { type "l" change.case$ }
      if$
      chapter tie.or.space.connect
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
        { word.in booktitle emphasize * }
        { word.in booktitle emphasize *
          ", " *
          editor num.names$ #1 >
            { bbl.editors }
            { bbl.editor }
          if$
          * " " *
          format.in.editors *
        }
      if$
    }
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { bbl.techrep }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{
  word.in
  " \cite{" * crossref * "}" *
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      word.in
    }
    { bbl.volume volume tie.or.space.connect
      bbl.of space.word *
    }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.incoll.inproc.crossref}
{
  word.in
  " \cite{" * crossref * "}" *
}

FUNCTION {format.publisher}
{ publisher empty$
    { "empty publisher in " cite$ * warning$ }
    'skip$
  if$
  ""
  address empty$ publisher empty$ and
    'skip$
    {
      add.blank "(" *
      address empty$
        'skip$
        { address * }
      if$
      publisher empty$
        'skip$
        { address empty$
            'skip$
            { ": " * }
          if$
          publisher *
        }
      if$
      ")" *
    }
  if$
  output
}

STRINGS {oldname}

FUNCTION {name.or.dash}
{ 's :=
   oldname empty$
     { s 'oldname := s }
     { s oldname =
         { "---" }
         { s 'oldname := s }
       if$
     }
   if$
}

%%%%%%%%  Functions added from astrobib

FUNCTION {format.edn.btitle} % Title should be on stack.
{ duplicate$ empty$ edition empty$ or
    'skip$
    { ", " * format.edition * }
  if$
}

FUNCTION {format.ed.booktitle} % The title should be on the stack.
{ duplicate$ empty$
  { "no book title in " cite$ * warning$ "" pop$ }
  { editor empty$
    author empty$ or  % Empty author means editor already given.
      'format.edn.btitle
      { format.edn.btitle ", " * bbl.editor * " " * format.in.editors * }
      if$
  }
  if$
}

FUNCTION {format.full.book.spec} % The title should be on the stack.
{ series empty$
    { format.ed.booktitle
      volume empty$
	{ number empty$
	    'skip$
	    { " there's a number but no series in " cite$ * warning$
	      " No." number tie.or.space.connect * }
	    if$
	}
	{ ", Vol." volume tie.or.space.connect *
	  number empty$
	    'skip$
	    {"Both volume and number fields in " * cite$ * warning$ }
	    if$
	}
	if$
    }
    { volume empty$
	{ format.ed.booktitle ", " * series *
	  number empty$
	    'skip$
	    { " No." number tie.or.space.connect * }
	    if$
	}
	{ series ", Vol." volume tie.or.space.connect *  
          ", " * swap$ format.ed.booktitle *
	  number empty$
	    'skip$
	    {"Both volume and number fields in " * cite$ * warning$ }
	    if$
	}
        if$
    }
    if$
}

%%%%%%%  End of functions from astrobib

FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  name.or.dash
  format.date "year" output.check
  date.block
  crossref missing$
    { journal
      "journal" output.check
      format.vol.num.pages output
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  format.journal.pages
  format.note output
  fin.entry
}

FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      editor format.key output
      name.or.dash
    }
    { format.authors output.nonnull
      name.or.dash
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  format.date "year" output.check
  date.block
  title format.full.book.spec output
%  format.btitle "title" output.check
%  crossref missing$
%    { format.bvolume output
%      format.number.series output
%      format.edition output
   format.publisher
%    }
%    {
%      format.book.crossref output.nonnull
%    }
%  if$
  format.pages output
  format.note output
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  format.authors output
  author format.key output
  name.or.dash
  format.date "year" output.check
  date.block
  format.title "title" output.check
  howpublished output
  address output
  format.note output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      editor format.key output
      name.or.dash
    }
    { format.authors output.nonnull
      name.or.dash
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  format.date "year" output.check
  date.block
  title format.full.book.spec output
%  format.btitle "title" output.check
%  crossref missing$
%    {
%      format.bvolume output
%      format.chapter.pages "chapter and pages" output.check
%      format.number.series output
%      format.edition output
   format.publisher
%    }
%    {
%      format.chapter.pages "chapter and pages" output.check
%      format.book.crossref output.nonnull
%    }
%  if$
  format.pages "pages" output.check
  format.note output
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  name.or.dash
  format.date "year" output.check
  date.block
  bbl.in " " * booktitle format.full.book.spec * output
%  crossref missing$
%    { format.in.ed.booktitle "booktitle" output.check
%      format.bvolume output
%      format.number.series output
%      format.edition output
%      format.chapter.pages output
  format.publisher
%    }
%    { format.incoll.inproc.crossref output.nonnull
%      format.chapter.pages output
%    }
%  if$
  format.pages "pages" output.check
  format.note output
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  author format.key output            % added
  format.date "year" output.check
  date.block
  bbl.in " " * booktitle format.full.book.spec * output
%  crossref missing$
%    { format.in.ed.booktitle "booktitle" output.check
%      format.bvolume output
%      format.number.series output
  publisher empty$
    { organization output
      address output
    }
    { organization output
      format.publisher
    }
  if$
%    }
%    { format.incoll.inproc.crossref output.nonnull
%    }
%  if$
  format.pages output
  format.note output
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  format.authors output
  author format.key output
  name.or.dash
  format.date "year" output.check
  date.block
  format.btitle "title" output.check
  format.edition output
  organization output
  address output
  format.note output
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  name.or.dash
  format.date "year" output.check
  date.block
%  format.title "title" output.check
  bbl.mthesis format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.note output
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors output
  author format.key output
  name.or.dash
  format.date "year" output.check
  date.block
  format.title output
  howpublished output
  format.note output
  fin.entry
}

FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  name.or.dash
  format.date "year" output.check
  date.block
%  format.title "title" output.check
  bbl.phdthesis format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.note output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  editor empty$
    { organization output
      organization format.key output }
    { format.editors output }
  if$
%  format.editors output
%  editor format.key output
  name.or.dash
  format.date "year" output.check
  date.block
  title format.full.book.spec output
%  format.btitle "title" output.check
%  format.bvolume output
%  format.number.series output
  publisher empty$ not      % No need for warning if no pub.
    { format.publisher }
    { editor empty$         % For empty editor, organization was already given.
        'skip$
        { organization output }
      if$
      address output
    }
  if$
%  address output
%  organization output
%  publisher output
  format.pages output
  format.note output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  name.or.dash
  format.date "year" output.check
  date.block
  format.title "title" output.check
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  format.note output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  name.or.dash
  format.date "year" output.check
  date.block
%  format.title "title" output.check
  format.note "note" output.check
  fin.entry
}

FUNCTION {default.type} { misc }

READ

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

FUNCTION {format.lab.names}
{ 's :=
  s #1 "{vv~}{ll}" format.name$
  s num.names$ duplicate$
  #2 >
    { pop$
      " {et~al.}" *
    }
    { #2 <
        'skip$
        { s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            {
              " {et~al.}" *
            }
            { " \& " * s #2 "{vv~}{ll}" format.name$
              * }
          if$
        }
      if$
    }
  if$
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key
          if$
        }
        { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {editor.key.label}
{ editor empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key
      if$
    }
    { editor format.lab.names }
  if$
}

FUNCTION {calc.short.authors}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
        'editor.key.label
        'author.key.label
      if$
    }
  if$
  'short.list :=
}

FUNCTION {calc.label}
{ calc.short.authors
  short.list
  "("
  *
  year duplicate$ empty$
     { pop$ "????" }
     'skip$
  if$
  *
  'label :=
}

FUNCTION {sort.format.names}
{ 's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}"
      format.name$ 't :=
      nameptr #1 >
        {
          "   "  *
          namesleft #1 = t "others" = and
            { "zzzzz" * }
            { t sortify * }
          if$
        }
        { t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {author.sort}
{ author empty$
    { key empty$
        { "to sort, need author or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.editor.sort}
{ author empty$
    { editor empty$
        { key empty$
            { "to sort, need author, editor, or key in " cite$ * warning$
              ""
            }
            { key sortify }
          if$
        }
        { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {editor.sort}
{ editor empty$
    { key empty$
        { "to sort, need editor or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION {presort}
{ calc.label
  label sortify
  "    "
  *
  type$ "book" =
  type$ "inbook" =
  or
    'author.editor.sort
    { type$ "proceedings" =
        'editor.sort
        'author.sort
      if$
    }
  if$
  #1 entry.max$ substring$
  'sort.label :=
  sort.label
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {presort}

SORT

STRINGS { last.label next.extra }

INTEGERS { last.extra.num number.label }

FUNCTION {initialize.extra.label.stuff}
{ #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
  #0 'number.label :=
}

FUNCTION {forward.pass}
{ last.label label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      label 'last.label :=
    }
  if$
  number.label #1 + 'number.label :=
}

FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  extra.label 'next.extra :=
  extra.label
  duplicate$ empty$
    'skip$
    { "{\natexlab{" swap$ * "}}" * }
  if$
  'extra.label :=
  label extra.label * 'label :=
}

EXECUTE {initialize.extra.label.stuff}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {bib.sort.order}
{ sort.label
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {bib.sort.order}

SORT

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\begin{thebibliography}{" number.label int.to.str$ * "}" *
  write$ newline$
  "\expandafter\ifx\csname natexlab\endcsname\relax\def\natexlab#1{#1}\fi"
  write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}
%% End of customized bst file
%%
%% End of file `apj.bst'.


==> mn2e.txt <==
% Blackwell Science MN journal document class file
% v2.2 for LaTeX 2e
%
% Copyright (C) Blackwell Science 2001
% for LaTeX version 2E, by Leslie Lamport
%

% Preamble to this style file

\NeedsTeXFormat{LaTeX2e}
\ProvidesClass{mn2e}[2001/02/06 v2.2 LaTeX2e MN document class]

\def\@version{2.2}
\typeout{Document Style `MN' v\@version, released 2001 February 20}

%  Journals use two-sided printing.
%
\@twosidetrue
\@twocolumntrue
\@mparswitchtrue
\def\ds@draft{\overfullrule 5pt}
\def\ds@twocolumn{\@twocolumntrue}
\def\ds@onecolumn{\@twocolumnfalse}

% letters option
%
\newif\if@letters
\def\ds@letters{\@letterstrue}

% landscape option
%
\newif\ifSFB@landscape
\def\ds@landscape{\SFB@landscapetrue}

% galley option
%
\newif\ifSFB@galley
\def\ds@galley{\SFB@galleytrue}

% usenatbib option
%
\newif\if@usenatbib
\def\ds@usenatbib{\@usenatbibtrue}

% usedcolumn option
%
\newif\if@usedcolumn
\def\ds@usedcolumn{\@usedcolumntrue}

% usegraphicx option
\newif\if@usegraphicx
\def\ds@usegraphicx{\@usegraphicxtrue\usepackage[dvips]{graphicx}}

% referee option
%
\newif\ifSFB@referee
\def\ds@referee{%
 \SFB@refereetrue
 \@twocolumnfalse
}
\newif\ifdoublesp@cing
\def\ds@doublespacing{%
 \doublesp@cingtrue
}%
%%%
%%% NHT: New AMS fonts option
%%%
\newif\ifNHT@useAMS
\def\ds@useAMS{\NHT@useAMStrue}
%
\ExecuteOptions{a4paper,twoside,final}
\ProcessOptions
%
%  ****************************************
%  *               FONTS                  *
%  ****************************************
%
\lineskip 1pt
\normallineskip 1pt
\ifSFB@referee
  \def\baselinestretch{1.5}
\else
  \ifdoublesp@cing
  \def\baselinestretch{2}
\else
  \def\baselinestretch{1}
\fi\fi
\if@twocolumn
  \renewcommand\normalsize{\@setfontsize\normalsize\@ixpt{11}%
   \abovedisplayskip 6pt plus 2pt minus 2pt
   \belowdisplayskip \abovedisplayskip
   \abovedisplayshortskip 6pt plus 2pt
   \belowdisplayshortskip \abovedisplayshortskip
   \let\@listi\@listI}
 \else
 \ifSFB@referee
  \renewcommand\normalsize{\@setfontsize\normalsize\@xiipt{14}%
   \abovedisplayskip 4pt plus 1pt minus 1pt
   \belowdisplayskip \abovedisplayskip
   \abovedisplayshortskip 4pt plus 1pt
   \belowdisplayshortskip \abovedisplayshortskip
   \let\@listi\@listI}
 \else
 \renewcommand\normalsize{\@setfontsize\normalsize\@ixpt{12}%
   \abovedisplayskip 4pt plus 1pt minus 1pt
   \belowdisplayskip \abovedisplayskip
   \abovedisplayshortskip 4pt plus 1pt
   \belowdisplayshortskip \abovedisplayshortskip
   \let\@listi\@listI}
 \fi
\fi
\newcommand\small{\@setfontsize\small\@viiipt{10}%
 \abovedisplayskip 4pt plus 1pt minus 1pt
 \belowdisplayskip \abovedisplayskip
 \abovedisplayshortskip 4pt plus 1pt
 \belowdisplayshortskip \abovedisplayshortskip
 \def\@listi{\leftmargin\leftmargini
  \topsep 2pt plus 1pt minus 1pt
  \parsep \z@
  \itemsep 2pt}}
\newcommand\footnotesize{\@setfontsize\footnotesize\@viiipt{10}%
 \abovedisplayskip 4pt plus 1pt minus 1pt
 \belowdisplayskip \abovedisplayskip
 \abovedisplayshortskip 4pt plus 1pt
 \belowdisplayshortskip \abovedisplayshortskip
 \renewcommand\@listi{\leftmargin\leftmargini
  \topsep 2pt plus 1pt minus 1pt
  \parsep \z@
  \itemsep 2pt}}
\newcommand\scriptsize{\@setfontsize\scriptsize\@vipt{8}}
\newcommand\tiny{\@setfontsize\tiny\@vpt{6}}
%
\if@twocolumn
   \newcommand\large{\@setfontsize\large\@xpt{11}}
 \else
  \newcommand\large{\@setfontsize\large\@xpt{12}}
 \fi
\newcommand\Large{\@setfontsize\Large\@xiipt{14}}
\newcommand\LARGE{\@setfontsize\LARGE\@xivpt{17}}
\newcommand\huge{\@setfontsize\huge\@xviipt{20}}
\newcommand\Huge{\@setfontsize\Huge\@xxpt{25}}
%
\newcommand\sevensize{\@setfontsize\sevensize\@viipt{8}}
%
\normalsize

%%%%%%%%%%%%%%%%%%%%%%%% Extra Math / Symbol code %%%%%%%%%%%%%%%%%%%%%%%%

  \newcommand{\rmn}[1]{{\mathrm{#1}}}
  \newcommand{\itl}[1]{{\mathit{#1}}}
  \newcommand{\bld}[1]{{\mathbf{#1}}}

\DeclareOldFontCommand{\rm}{\normalfont\rmfamily}{\mathrm}
\DeclareOldFontCommand{\sf}{\normalfont\sffamily}{\mathsf}
\DeclareOldFontCommand{\tt}{\normalfont\ttfamily}{\mathtt}
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf}
\DeclareOldFontCommand{\it}{\normalfont\itshape}{\mathit}
\DeclareOldFontCommand{\sl}{\normalfont\slshape}{\@nomath\sl}
\DeclareOldFontCommand{\sc}{\normalfont\scshape}{\@nomath\sc}
\DeclareRobustCommand\cal{\@fontswitch{\relax}{\mathcal}}
\DeclareRobustCommand\mit{\@fontswitch{\relax}{\mathchoice}}
%

\def\hexnumber#1{\ifcase#1 0\or1\or2\or3\or4\or5\or6\or7%
  \or8\or9\or A\or B\or C\or D\or E\or F\fi}

\def\setboxz@h{\setbox\z@\hbox}
\def\wdz@{\wd\z@}
\def\boxz@{\box\z@}
\def\setbox@ne{\setbox\@ne}
\def\wd@ne{\wd\@ne}

\def\math@atom#1#2{%
   \binrel@{#1}\binrel@@{#2}}
\def\binrel@#1{\setboxz@h{\thinmuskip0mu
  \medmuskip\m@ne mu\thickmuskip\@ne mu$#1\m@th$}%
 \setbox@ne\hbox{\thinmuskip0mu\medmuskip\m@ne mu\thickmuskip
  \@ne mu${}#1{}\m@th$}%
 \setbox\tw@\hbox{\hskip\wd@ne\hskip-\wdz@}}
\def\binrel@@#1{\ifdim\wd2<\z@\mathbin{#1}\else\ifdim\wd\tw@>\z@
 \mathrel{#1}\else{#1}\fi\fi}

% These must be here because \newif and \newtoks are defined \outer.
\newif\iffirstta
\newtoks\math@groups
\newif\ifd@f


% Make these do nothing (for backwards compatibility}
\let\loadboldmathitalic=\relax
\let\loadboldgreek=\relax

% font definitions for NFSS release 2

\newcommand{\textbfit}[1]{\textbf{\textit{#1}}}
\newcommand{\mathbfit}[1]{\textbf{\textit{#1}}}
\newcommand{\textbfss}[1]{\textbf{\textsf{#1}}}
\newcommand{\mathbfss}[1]{\textbf{\textsf{#1}}}

  %
  \def\mathch{\protect\p@mathch}
  \def\p@mathch#1#2{%
    \begingroup
    \let\@nomath\@gobble \mathversion{#1}%
    \math@atom{#2}{%
    \mathchoice%
      {\hbox{$\m@th\displaystyle#2$}}%
      {\hbox{$\m@th\textstyle#2$}}%
      {\hbox{$\m@th\scriptstyle#2$}}%
      {\hbox{$\m@th\scriptscriptstyle#2$}}}%
  \endgroup}
  %
  \def\bmath{\protect\p@boldm}
  \def\p@boldm#1{\mathch{bold}{#1}}
%

  \let\mit=\mathnormal
  %
  % The following is needed because NFSS release 2
  % does not define the bold
  % math symbol font to be available!
  %
  \SetSymbolFont{symbols}{bold}{OMS}{cmsy}{b}{n}
  %
  \DeclareSymbolFont{bmisymbols}{OML}{cmm}{b}{it}
  \DeclareMathSymbol{\balpha}{0}{bmisymbols}{"0B}
  \DeclareMathSymbol{\bbeta}{0}{bmisymbols}{"0C}
  \DeclareMathSymbol{\bgamma}{0}{bmisymbols}{"0D}
  \DeclareMathSymbol{\bdelta}{0}{bmisymbols}{"0E}
  \DeclareMathSymbol{\bepsilon}{0}{bmisymbols}{"0F}
  \DeclareMathSymbol{\bzeta}{0}{bmisymbols}{"10}
  \DeclareMathSymbol{\boldeta}{0}{bmisymbols}{"11}
  \DeclareMathSymbol{\btheta}{0}{bmisymbols}{"12}
  \DeclareMathSymbol{\biota}{0}{bmisymbols}{"13}
  \DeclareMathSymbol{\bkappa}{0}{bmisymbols}{"14}
  \DeclareMathSymbol{\blambda}{0}{bmisymbols}{"15}
  \DeclareMathSymbol{\bmu}{0}{bmisymbols}{"16}
  \DeclareMathSymbol{\bnu}{0}{bmisymbols}{"17}
  \DeclareMathSymbol{\bxi}{0}{bmisymbols}{"18}
  \DeclareMathSymbol{\bpi}{0}{bmisymbols}{"19}
  \DeclareMathSymbol{\brho}{0}{bmisymbols}{"1A}
  \DeclareMathSymbol{\bsigma}{0}{bmisymbols}{"1B}
  \DeclareMathSymbol{\btau}{0}{bmisymbols}{"1C}
  \DeclareMathSymbol{\bupsilon}{0}{bmisymbols}{"1D}
  \DeclareMathSymbol{\bphi}{0}{bmisymbols}{"1E}
  \DeclareMathSymbol{\bchi}{0}{bmisymbols}{"1F}
  \DeclareMathSymbol{\bpsi}{0}{bmisymbols}{"20}
  \DeclareMathSymbol{\bomega}{0}{bmisymbols}{"21}
  \DeclareMathSymbol{\bvarepsilon}{0}{bmisymbols}{"22}
  \DeclareMathSymbol{\bvartheta}{0}{bmisymbols}{"23}
  \DeclareMathSymbol{\bvarpi}{0}{bmisymbols}{"24}
  \DeclareMathSymbol{\bvarrho}{0}{bmisymbols}{"25}
  \DeclareMathSymbol{\bvarsigma}{0}{bmisymbols}{"26}
  \DeclareMathSymbol{\bvarphi}{0}{bmisymbols}{"27}
  %

%% Define font shapes for Euler upright Math
\ifNHT@useAMS
      \DeclareSymbolFont{UPM}{U}{eur}{m}{n}
      \SetSymbolFont{UPM}{bold}{U}{eur}{b}{n}
      \DeclareSymbolFont{AMSa}{U}{msa}{m}{n}
      \DeclareMathSymbol{\upi}{0}{UPM}{"19}
      \DeclareMathSymbol{\umu}{0}{UPM}{"16}
      \DeclareMathSymbol{\upartial}{0}{UPM}{"40}
      \DeclareMathSymbol{\leqslant}{3}{AMSa}{"36}
      \DeclareMathSymbol{\geqslant}{3}{AMSa}{"3E}
      \DeclareMathSymbol{\la}{3}{AMSa}{46}
      \DeclareMathSymbol{\ga}{3}{AMSa}{38}
      %
      \let\oldle=\le     \let\oldleq=\leq
      \let\oldge=\ge     \let\oldgeq=\geq
      \let\leq=\leqslant \let\le=\leqslant
      \let\geq=\geqslant \let\ge=\geqslant

\else
     \newcommand{\upi}{\pi}
     \newcommand{\umu}{\mu}
     \newcommand{\upartial}{\partial}
     \newcommand{\la}{\,\rlap{\raise 0.5ex\hbox{$<$}}{\lower 1.0ex\hbox{$\sim$}}\,}
     \newcommand{\ga}{\,\rlap{\raise 0.5ex\hbox{$>$}}{\lower 1.0ex\hbox{$\sim$}}\,}

\fi

% Astronomy and Astrophysics symbol macros

\newcommand\getsto{\mathrel{\mathchoice {\vcenter{\offinterlineskip
\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr\gets\cr\to\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr\gets
\cr\to\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr\gets
\cr\to\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
\gets\cr\to\cr}}}}}

\newcommand\cor{\mathrel{\mathchoice {\hbox{$\widehat=$}}{\hbox{$\widehat=$}}
{\hbox{$\reset@font\scriptstyle\hat=$}}
{\hbox{$\reset@font\scriptscriptstyle\hat=$}}}}

\newcommand\lid{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr<\cr\noalign{\vskip1.2pt}=\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr<\cr
\noalign{\vskip1.2pt}=\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr<\cr
\noalign{\vskip1pt}=\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
<\cr
\noalign{\vskip0.9pt}=\cr}}}}}

\newcommand\gid{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr>\cr\noalign{\vskip1.2pt}=\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr>\cr
\noalign{\vskip1.2pt}=\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr>\cr
\noalign{\vskip1pt}=\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
>\cr
\noalign{\vskip0.9pt}=\cr}}}}}

\newcommand\sol{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr\sim\cr<\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr\sim\cr
<\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr\sim\cr
<\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
\sim\cr<\cr}}}}}

\newcommand\sog{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr\sim\cr>\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr\sim\cr
>\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
\sim\cr>\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
\sim\cr>\cr}}}}}

\newcommand\lse{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr<\cr\simeq\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
<\cr\simeq\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
<\cr\simeq\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
<\cr\simeq\cr}}}}}

\newcommand\gse{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr>\cr\simeq\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
>\cr\simeq\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
>\cr\simeq\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
>\cr\simeq\cr}}}}}

\newcommand\grole{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr>\cr\noalign{\vskip-1.5pt}<\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
>\cr\noalign{\vskip-1.5pt}<\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
>\cr\noalign{\vskip-1pt}<\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
>\cr\noalign{\vskip-0.5pt}<\cr}}}}}

\newcommand\leogr{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr<\cr\noalign{\vskip-1.5pt}>\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
<\cr\noalign{\vskip-1.5pt}>\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
<\cr\noalign{\vskip-1pt}>\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
<\cr\noalign{\vskip-0.5pt}>\cr}}}}}

\newcommand\loa{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr<\cr\approx\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
<\cr\approx\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
<\cr\approx\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
<\cr\approx\cr}}}}}

\newcommand\goa{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr>\cr\approx\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
>\cr\approx\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
>\cr\approx\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
>\cr\approx\cr}}}}}

\newcommand\sun{\hbox{$\odot$}}
\newcommand\earth{\hbox{$\oplus$}}
\newcommand\degr{\hbox{$^\circ$}}
\newcommand\diameter{{\ifmmode\mathchoice
{\ooalign{\hfil\hbox{$\reset@font\displaystyle/$}\hfil\crcr
{\hbox{$\reset@font\displaystyle\mathchar"20D$}}}}
{\ooalign{\hfil\hbox{$\reset@font\textstyle/$}\hfil\crcr
{\hbox{$\reset@font\textstyle\mathchar"20D$}}}}
{\ooalign{\hfil\hbox{$\reset@font\scriptstyle/$}\hfil\crcr
{\hbox{$\reset@font\scriptstyle\mathchar"20D$}}}}
{\ooalign{\hfil\hbox{$\reset@font\scriptscriptstyle/$}\hfil\crcr
{\hbox{$\reset@font\scriptscriptstyle\mathchar"20D$}}}}
\else{\ooalign{\hfil/\hfil\crcr\mathhexbox20D}}%
\fi}}

\newcommand\sq{\ifmmode\squareforqed\else{\unskip\nobreak\hfil
\penalty50\hskip1em\null\nobreak\hfil\squareforqed
\parfillskip=0pt\finalhyphendemerits=0\endgraf}\fi}
\newcommand\squareforqed{\hbox{\rlap{$\sqcap$}$\sqcup$}}

\newcommand{\romn}[1] {{\mathrm #1}}

\newcommand\fd{\hbox{$.\!\!^{\reset@font\romn d}$}}
\newcommand\fh{\hbox{$.\!\!^{\reset@font\romn h}$}}
\newcommand\fm{\hbox{$.\!\!^{\reset@font\romn m}$}}
\newcommand\fs{\hbox{$.\!\!^{\reset@font\romn s}$}}
\newcommand\fdg{\hbox{$.\!\!^\circ$}}
\newcommand\farcm{\hbox{$.\mkern-4mu^\prime$}}
\newcommand\farcs{\hbox{$.\!\!^{\prime\prime}$}}
\newcommand\fp{\hbox{$.\!\!^{\reset@font\reset@font\scriptscriptstyle\romn p}$}}
\newcommand\arcmin{\hbox{$^\prime$}}
\newcommand\arcsec{\hbox{$^{\prime\prime}$}}

\def\micron{\hbox{$\umu$m}}

%%%Command to produce a box round selected text
%%%NB This is for use in the file mnguide only -- it is NOT
%%%    to be used in the journal
\newcommand{\boxit}[1]{%
 \noindent\fbox{%
   \begin{minipage}[]{84mm}#1\end{minipage}
 }
}

%%%%%%%%%%%%%%%%%%%%% End of Extra Math / Symbol code %%%%%%%%%%%%%%%%%%%%%

%  ****************************************
%  *            PAGE LAYOUT               *
%  ****************************************
%
% SIDE MARGINS:
\if@twocolumn
  \setlength\oddsidemargin{-2.5pc}
  \setlength\evensidemargin{-2.5pc}
\else
 \ifSFB@referee
  \setlength\oddsidemargin{\z@}
  \setlength\evensidemargin{\z@}
 \else
  \setlength\oddsidemargin{-2pc}
  \setlength\evensidemargin{-2pc}
 \fi
\fi
\setlength\marginparwidth{4pc}
\setlength\marginparsep{0.5pc}

% VERTICAL SPACING:
%\if@twocolumn
  \setlength\topmargin{-2pc}
%\else
  \setlength\topmargin{\z@}
%\fi
\setlength{\headheight}{14pt}
\setlength{\headsep}   {15pt}
\setlength{\topskip}   {9pt}
\setlength{\footskip}  {22pt} %was 26 pt
%
% DIMENSION OF TEXT: % SFB 0.1.01
%
\newdimen\SFB@measure
\SFB@measure 42pc
%
\setlength\textheight{682pt}
\setlength\textwidth{\SFB@measure}
%
\ifSFB@landscape
 \setlength\textwidth{\textheight}
 \setlength\textheight{\SFB@measure}
\fi
\ifSFB@referee
 \setlength\textwidth{39pc}
\fi
\setlength\columnsep{2pc}
\setlength\columnseprule{0pt}

% FOOTNOTES:
\setlength\footnotesep{6pt}
\setlength\skip{\footins 19.5pt plus 12pt minus 1pt}

% FLOATS:
\setlength\floatsep{ 12pt plus 5.5pt minus 1pt}
\setlength\textfloatsep{ 12pt plus 7.5pt}
\setlength\intextsep{ 12pt plus 5.5pt minus 2pt}
\setlength\dblfloatsep{ 12pt plus 5.5pt minus 2pt }
\setlength\dbltextfloatsep{ 15pt plus 4.5pt minus 3pt}
\setlength\@fptop{ 0pt plus 0fil}
\setlength\@fpsep{ 12pt plus 0fil }
\setlength\@fpbot{ 0pt plus 0fil }
\setlength\@dblfptop{ 0pt plus 0fil}
\setlength\@dblfpsep{ 12pt plus 0fil}
\setlength\@dblfpbot{ 0pt plus 0fil}
\setlength\marginparpush{ 5pt }

%  ****************************************
%  *           PARAGRAPHING               *
%  ****************************************
%
\newlength{\realparindent} % needed for abstract
\setlength\parskip{ \z@ plus .1pt }
\setlength\parindent{ 18pt }
\setlength{\realparindent}{\parindent}
\setlength\partopsep{ 0pt plus 1pt }
\@lowpenalty   51
\@medpenalty  151
\@highpenalty 301
\@beginparpenalty -\@lowpenalty
\@endparpenalty -\@lowpenalty
\@itempenalty -\@lowpenalty
\clubpenalty=0
\widowpenalty=10000

%  ****************************************
%  *       PARTS & SECTIONS NUMBERS       *
%  ****************************************
%
\newcounter {part}
\newcounter {section}
\newcounter {subsection}[section]
\newcounter {subsubsection}[subsection]
\newcounter {paragraph}[subsubsection]
\newcounter {subparagraph}[paragraph]
\def\thepart {\arabic{part}}
\def\thesection {\arabic{section}}
\def\thesubsection    {\thesection.\arabic{subsection}}
\def\thesubsubsection {\thesubsection.\arabic{subsubsection}}
\def\theparagraph     {\thesubsubsection.\arabic{paragraph}}
\def\thesubparagraph  {\theparagraph.\arabic{subparagraph}}

%%%Additional material below is from GJI class file
% Sometimes people want to number equations by section, rather than
% sequentially through the whole paper.

\newcommand\eqsecnum{
    \@newctr{equation}[section]
   \def\theequation{\normalsize\mbox{\arabic{section}.\arabic{equation}}}}

\newcommand\eqsubsecnum{
    \@newctr{equation}[subsection]
    \def\theequation{\normalsize%
    \mbox{\arabic{section}.\arabic{subsection}.\arabic{equation}}}}

%  ****************************************
%  *                PARTS                 *
%  ****************************************
%
\def\part{\par \addvspace{4ex}\@afterindentfalse
 \secdef\@part\@spart}
\def\@part[#1]#2{\ifnum \c@secnumdepth >\m@ne
  \refstepcounter{part}
  \addcontentsline{toc}{part}{Part \thepart: #1}
 \else \addcontentsline{toc}{part}{#1}
 \fi
 {\parindent 0pt \raggedright
  \ifnum \c@secnumdepth >\m@ne
   \reset@font\large\rm PART
   \ifcase\thepart \or ONE \or TWO \or THREE \or FOUR \or FIVE
    \or SIX \or SEVEN \or EIGHT \or NINE \or TEN \else \fi
   \par \nobreak
  \fi
  \reset@font\LARGE \rm #2 \markboth{}{}\par }
 \nobreak \vskip 3ex \@afterheading}
\def\@spart#1{{\parindent 0pt \raggedright
  \reset@font\LARGE \rm #1\par}
 \nobreak \vskip 3ex \@afterheading}

%  ****************************************
%  *               SECTIONS               *
%  ****************************************
%
% \@startsection modified to leave less space before \subsection
%    if it immediately follows \section

% \@startsection {NAME}{LEVEL}{INDENT}{BEFORESKIP}{AFTERSKIP}{STYLE}

\newif\if@levelone

\def\@startsection#1#2#3#4#5#6{\if@noskipsec \leavevmode \fi
   \par \@tempskipa #4\relax
   \@afterindenttrue
   \ifnum #2=\@ne  % if level=1 ie. section
     \global\@levelonetrue
   \else
     \global\@levelonefalse
   \fi
   \ifdim \@tempskipa <\z@ \@tempskipa -\@tempskipa \@afterindentfalse\fi
   \if@nobreak
     \everypar{}\ifnum#2=2 \vskip 0pt plus1pt\fi % was 6pt
   \else
     \addpenalty{\@secpenalty}\addvspace{\@tempskipa}
   \fi \@ifstar
     {\@ssect{#3}{#4}{#5}{#6}}{\@dblarg{\@sect{#1}{#2}{#3}{#4}{#5}{#6}}}}

\def\SFB@hangraggedright{\rightskip=\@flushglue \let\\=\@centercr \parindent=0pt}

\newif\if@firstsection
\@firstsectiontrue
\def\section{%
 \if@firstsection \fixfootnotes\@firstsectionfalse \fi%
 \@startsection{section}{1}{\z@}
 {-24pt plus -12pt minus -1pt}{6pt}
 {\SFB@hangraggedright\reset@font\normalsize\bf}}
\def\subsection{\@startsection{subsection}{2}{\z@}
 {-18pt plus -9pt minus -1pt}{6pt}
 {\SFB@hangraggedright\reset@font\normalsize\bf}}
\def\subsubsection{\@startsection{subsubsection}{3}{\z@}
 {-18pt plus -9pt minus -1pt}{6pt}
 {\SFB@hangraggedright\reset@font\normalsize\it}}
\def\paragraph{\@startsection{paragraph}{4}{\z@}
 {12pt plus 2.25pt minus 1pt}{-0.5em}{\reset@font\normalsize\bf}}
\def\subparagraph{\@startsection{subparagraph}{5}{\parindent}
 {12pt plus 2.25pt minus 1pt}{-0.5em}{\reset@font\normalsize\it}}
\setcounter{secnumdepth}{4} % SFB 0.1.01
%
% \@sect{NAME}{LEVEL}{INDENT}{BEFORESKIP}{AFTERSKIP}{STYLE}[ARG1]{ARG2}
\def\@sect#1#2#3#4#5#6[#7]#8{%
  \ifnum #2>\c@secnumdepth
    \def\@svsec{}%
  \else
    \refstepcounter{#1}%
    \if@levelone % is it a \section or \section*
      \ifSFB@appendix
        \edef\@svsec{}%
      \else
        \edef\@svsec{\csname the#1\endcsname\hskip 1em}%
      \fi
    \else
      \edef\@svsec{\csname the#1\endcsname\hskip 1em}%
    \fi
  \fi
  \@tempskipa #5\relax
  \ifdim \@tempskipa>\z@
    \begingroup #6\relax
    \if@levelone
      \ifSFB@appendix
        \@hangfrom{\hskip #3\relax\@svsec}{\interlinepenalty \@M
        APPENDIX \csname the#1\endcsname:\hskip 0.5em\uppercase{#8}\par}%
      \else
        \@hangfrom{\hskip #3\relax\@svsec}{\interlinepenalty \@M
        \uppercase{#8}\par}%
      \fi
    \else
      \@hangfrom{\hskip #3\relax\@svsec}{\interlinepenalty \@M #8\par}%
    \fi
  \endgroup
   \csname #1mark\endcsname{#7}%
   \addcontentsline{toc}{#1}{\ifnum #2>\c@secnumdepth \else %ajw
   \protect\numberline{\csname the#1\endcsname}\fi #7}%ajw
 \else
  \def\@svsechd{#6\hskip #3\@svsec \if@levelone \uppercase{#8}\else #8\fi
  \csname #1mark\endcsname{#7}
  \addcontentsline{toc}{#1}{\ifnum #2>\c@secnumdepth \else %ajw
  \protect\numberline{\csname the#1\endcsname}\fi#7}%ajw
  }\fi
 \@xsect{#5}}

% from latex.tex
%   \@ssect{INDENT}{BEFORESKIP}{AFTERSKIP}{STYLE}{ARG}
\def\@ssect#1#2#3#4#5{%
  \@tempskipa #3\relax
    \ifdim \@tempskipa>\z@
      \begingroup #4\@hangfrom{\hskip #1}{%
      \interlinepenalty \@M
      \if@levelone
        \uppercase{#5}%
      \else {#5}%
      \fi\par}%
     \endgroup
    \else
      \def\@svsechd{#4\hskip #1\relax
      \if@levelone
        \uppercase{#5}%
      \else {#5}%
      \fi}
    \fi
  \@xsect{#3}%
}

\newif\ifSFB@appendix
\def\appendix{\par
 \SFB@appendixtrue
 \@addtoreset{equation}{section}
 \@addtoreset{table}{section}
 \@addtoreset{figure}{section}
 \setcounter{section}{0}
 \setcounter{equation}{0}
 \setcounter{figure}{0}
 \setcounter{table}{0}
 \def\thesection{\Alph{section}}
 \renewcommand\thesubsection{\thesection\arabic{subsection}}
 \renewcommand\theequation{\thesection\arabic{equation}}
  \renewcommand\thefigure{\thesection\@arabic\c@figure}
  \renewcommand\thetable{\thesection\@arabic\c@table}
}

%  ****************************************
%  *               SKIPS                  *
%  ****************************************
%
\newskip\@indentskip
\newskip\smallindent
\newskip\@footindent
\newskip\@leftskip
\@indentskip=18pt
\smallindent=1.5em
\@footindent=\smallindent
\@leftskip=\z@

%  ****************************************
%  *                LISTS                 *
%  ****************************************
%
\setlength\leftmargini{   \z@ }
\setlength\leftmarginii{  1em }
\setlength\leftmarginiii{ 1em }
\setlength\leftmarginiv{  1em }
\setlength\leftmarginv{  1pc }
\setlength\leftmarginvi{  1pc }
\setlength\leftmargin{\leftmargini}
\setlength\labelsep{ 0.5em}
\labelwidth\leftmargini\advance\labelwidth-\labelsep
%
% label macros for Range-Left and Range-Right labels
\def\makeRLlabel#1{\rlap{#1}\hss}
\def\makeRRlabel#1{\hss\llap{#1}}
\def\makenewlabel#1{#1}
%
\def\@listI{\leftmargin\leftmargini
 \parsep \z@
 \topsep 6pt plus 1pt minus 1pt
 \itemsep \z@ plus .1pt
}
\let\@listi\@listI
\@listi
\def\@listii{\leftmargin\leftmarginii
 \topsep 6pt plus 1pt minus 1pt
 \parsep \z@
 \itemsep \z@ plus .1pt
}
\def\@listiii{\leftmargin\leftmarginiii
 \topsep 6pt plus 1pt minus 1pt
 \parsep \z@
 \partopsep \z@
 \itemsep \topsep
}
\def\@listiv{\leftmargin\leftmarginiv
}
\def\@listv{\leftmargin\leftmarginv
 \labelwidth\leftmarginv\advance\labelwidth-\labelsep
}
\def\@listvi{\leftmargin\leftmarginvi
 \labelwidth\leftmarginvi\advance\labelwidth-\labelsep
}
%
% ITEMIZE
\def\itemize{%
  \ifnum \@itemdepth >3 \@toodeep
  \else \advance\@itemdepth \@ne
   \edef\@itemitem{labelitem\romannumeral\the\@itemdepth}%
   \list{\csname\@itemitem\endcsname}%
   {\let\makelabel\makeRRlabel}%
   \parindent 1em%
   \leftmargin 3.5em\labelsep 0.5em\itemindent 2.0em\labelwidth 0.5em%
  \fi}
\def\labelitemi{$\bullet$}
\def\labelitemii{--}
\def\labelitemiii{$\cdot$}
\def\labelitemiv{*}
%
% ENUMERATE
% SFB -- enumerate with optional argument to set left margin...
\def\enumerate{\ifnum \@enumdepth >3 \@toodeep \else
  \advance\@enumdepth \@ne
  \edef\@enumctr{enum\romannumeral\the\@enumdepth}%
 \fi
 \@ifnextchar [{\@enumeratetwo}{\@enumerateone}%
}
\def\@enumeratetwo[#1]{%
 \list{\csname label\@enumctr\endcsname}%
  {\settowidth\labelwidth{[#1]}
   \leftmargin\z@
   \listparindent 1em
   \usecounter{\@enumctr}
   \let\makelabel\makenewlabel}
}
\def\@enumerateone{%
 \list{\csname label\@enumctr\endcsname}%
  {\usecounter{\@enumctr}\itemindent 1em\listparindent 1em
   \let\makelabel\makenewlabel}}
%
\def\labelenumi{\theenumi}
\def\theenumi{(\roman{enumi})}
\def\labelenumii{\theenumii}
\def\theenumii{(\alph{enumii})}
\def\p@enumii{\theenumi}
\def\labelenumiii{\theenumiii}
\def\theenumiii{(\arabic{enumiii})}
\def\p@enumiii{\theenumi(\theenumii)}
\def\labelenumiv{\theenumiv}
\def\theenumiv{(\Alph{enumiv})}
\def\p@enumiv{\p@enumiii\theenumiii}
%
% DESCRIPTION
\def\descriptionlabel#1{\reset@font\bf #1}
\def\description{\list{}{\labelwidth\z@
  \leftmargin \z@
  \itemindent 1em
}}
\let\enddescription\endlist

%  ****************************************
%  *            DISPLAYED TEXT            *
%  ****************************************
%
% VERSE
\def\verse{\let\\=\@centercr
 \list{}{\itemsep\z@
  \itemindent -\@indentskip
  \listparindent \itemindent
  \rightmargin\leftmargin
  \advance\leftmargin \@indentskip}\item[]}
\let\endverse\endlist
%
% QUOTATION
\def\quotation{\list{}{\listparindent \smallindent
%  \itemindent\listparindent
  \leftmargin\z@\rightmargin\leftmargin
  \parsep 0pt plus 1pt}\item[]\reset@font\small}
\let\endquotation=\endlist
%
% QUOTE
\def\quote{\list{}{\leftmargin\z@\rightmargin\leftmargin}\item[]%
  \reset@font\small}
\let\endquote=\endlist
%
% BSL QUOTE
\newenvironment{lquote}{\begin{list}{}%
  {\setlength{\leftmargin}{2em}}
  \item[]}
  {\end{list}}
%
%  ****************************************
%  *         OTHER ENVIRONMENTS           *
%  ****************************************
%
% THEOREM
\def\@begintheorem#1#2{\reset@font\rm \trivlist \item[\hskip \labelsep
  {\reset@font\bf #1\ #2.}]}
\def\@opargbegintheorem#1#2#3{\reset@font\rm \trivlist
  \item[\hskip \labelsep{\reset@font\bf #1\ #2.\ (#3)}]}
\def\@endtheorem{\endtrivlist}
%
% PROOF
\def\proof{\reset@font\rm \trivlist \item[\hskip \labelsep
  {\reset@font\it Proof.}]}
\def\endproof{\hspace*{1em}{\begin{picture}(6.5,6.5)%
  \put(0,0){\framebox(6.5,6.5){}}\end{picture}}\endtrivlist}
\@namedef{proof*}{\reset@font\rm \trivlist \item[\hskip \labelsep
  {\reset@font\it Proof.}]}
\@namedef{endproof*}{\endtrivlist}
\def\proofbox{\begin{picture}(6.5,6.5)%
  \put(0,0){\framebox(6.5,6.5){}}\end{picture}}
%
% TITLEPAGE
\def\titlepage{\@restonecolfalse\if@twocolumn\@restonecoltrue\onecolumn
  \else \newpage \fi \thispagestyle{empty}\c@page\z@}
\def\endtitlepage{\if@restonecol\twocolumn \else \newpage \fi}

% ARRAY AND TABULAR
%
\arraycolsep   5pt
\tabcolsep     6pt
\arrayrulewidth .5pt
\doublerulesep 1.5pt

\def\tabular{\def\@halignto{}
 \def\hline{\noalign{\ifnum0=`}\fi
  \vskip 3pt
  \hrule \@height \arrayrulewidth
  \vskip 3pt
  \futurelet \@tempa\@xhline}
 \def\fullhline{\noalign{\ifnum0=`}\fi
  \vskip 3pt
  \hrule \@height \arrayrulewidth
  \vskip 3pt
  \futurelet \@tempa\@xhline}
 \def\@xhline{\ifx\@tempa\hline
   \vskip -6pt
   \vskip \doublerulesep
  \fi
  \ifnum0=`{\fi}}
  \def\@arrayrule{\@addtopreamble{\hskip -.5\arrayrulewidth
%                                  \vrule \@width \arrayrulewidth
                                  \hskip .5\arrayrulewidth}}
\@tabular
}
% TABBING
%
\tabbingsep \labelsep

% MINIPAGE
%
\skip\@mpfootins = \skip\footins

% FRAMEBOX
%
% Space left between box and text by \fbox and \framebox.
\fboxsep = 3pt
% Width of rules in box made by \fbox and \framebox.
\fboxrule = \arrayrulewidth

%  ****************************************
%  *         TITLE AND ABSTRACT           *
%  ****************************************
%
\def\maketitle{\par
 \begingroup
  \if@twocolumn
   \twocolumn[\vspace*{17pt}\@maketitle]
  \else
   \newpage
   \global\@topnum\z@
   \@maketitle
  \fi
  \thispagestyle{titlepage}
 \endgroup
 \let\maketitle\relax
 \let\@maketitle\relax
 \gdef\@author{}
 \gdef\@title{}
 \let\thanks\relax
}
\def\newauthor{%                       DE's definitions
  \end{tabular}\par
  \begin{tabular}[t]{@{}l@{}}\let\\=\author@nextline%
}
\def\and{%
  \end{tabular}\vskip 3pt\par
  \begin{tabular}[t]{@{}l@{}}\let\\=\author@nextline%
}
\def\@maketitle{\newpage
 \vspace*{7pt}
 {\raggedright \sloppy
  {\reset@font\huge \bf \@title \par}
  \vskip 23pt
  {\reset@font\LARGE
   \begin{tabular}[t]{@{}l@{}}\let\\=\author@nextline\@author
   \end{tabular}
   \par}
  \vskip 22pt
 }                          %End of DE's definitions
 \par\noindent
 {\reset@font\small \@date \par}
 \vskip 22pt
}

\def\author@nextline{          %DE's definition
\tabularnewline[-7pt]\reset@font\small\it\ignorespaces
\let\\=\author@nextline}       %let command added by NT to bring
                               % subsequent lines into correct format

%
\def\abstract{\if@twocolumn
   \start@SFBbox\@abstract
 \else
   \@abstract
 \fi}
\def\endabstract{\if@twocolumn
   \endlist\finish@SFBbox
 \else
  \endlist
 \fi}
\def\@abstract{\list{}{%
    \listparindent\realparindent
    \itemindent\z@
    \labelwidth\z@ \labelsep\z@
    \leftmargin 11pc\rightmargin\z@
    \parsep 0pt plus 1pt}\item[]%
    \reset@font\normalsize{\bf ABSTRACT}\\\reset@font\large
} % SFB 0.1.01
%
\newif\ifSFB@keywords
\def\keywords{\if@twocolumn
  \start@SFBbox\@keywords
 \else
  \@keywords
 \fi
}
\def\@keywords{\list{}{%
    \labelwidth\z@ \labelsep\z@
    \leftmargin 11pc\rightmargin\z@  % was 11pc\right....
    \parsep 0pt plus 1pt}\item[]\reset@font\large{\bf Key words: }%
}
\def\endkeywords{\if@twocolumn
  \endlist\addvspace{37pt plus 0.5\baselineskip}\finish@SFBbox
 \else
  \endlist
 \fi
 \@thanks
 \gdef\@thanks{}
 \SFB@keywordstrue
}
\def\nokeywords{\ifSFB@keywords\else
 \if@twocolumn \start@SFBbox\addvspace{37pt}\finish@SFBbox \fi
 \@thanks
 \gdef\@thanks{}\fi
}

\def\author@tabular{\def\@halignto{}\@authortable}
\let\endauthor@tabular=\endtabular
%
\def\author@tabcrone{\vspace{2pt}{\ifnum0=`}\fi%
  \@xtabularcr[-7pt]\reset@font\small\it
  \let\\=\author@tabcrtwo\ignorespaces}
%
\def\author@tabcrtwo{{\ifnum0=`}\fi\@xtabularcr[-7pt]\reset@font\small\it
 \let\\=\author@tabcrtwo\ignorespaces}
%
\def\@authortable{\leavevmode \hbox \bgroup $\let\@acol\@tabacol
 \let\@classz\@tabclassz \let\@classiv\@tabclassiv
 \let\\=\author@tabcrone\ignorespaces \@tabarray}

\def\start@SFBbox{\@next\@currbox\@freelist{}{}%
 \global\setbox\@currbox
 \vbox\bgroup
  \hsize \textwidth
  \@parboxrestore
}
\def\finish@SFBbox{\par\vskip -\dbltextfloatsep
  \egroup
  \global\count\@currbox\tw@
  \global\@dbltopnum\@ne
  \global\@dbltoproom\maxdimen\@addtodblcol
  \global\vsize\@colht
  \global\@colroom\@colht
}

%  ****************************************
%  *            PAGE STYLES               *
%  ****************************************
%
\mark{{}{}}
\gdef\@author{\mbox{}}
\def\author{\@ifnextchar [{\@authortwo}{\@authorone}}
\def\@authortwo[#1]#2{\gdef\@author{#2}\gdef\@shortauthor{#1}}
\def\@authorone#1{\gdef\@author{#1}\gdef\@shortauthor{#1}}
\gdef\@shortauthor{}
\gdef\@title{\mbox{}}
\def\title{\@ifnextchar [{\@titletwo}{\@titleone}}
\def\@titletwo[#1]#2{\gdef\@title{#2}\gdef\@shorttitle{#1}}
\def\@titleone#1{\gdef\@title{#1}\gdef\@shorttitle{#1}}
\gdef\@shorttitle{}
\def\volume#1{\gdef\@volume{#1}}
\gdef\@volume{000}
\def\tod@y{\today}
\def\microfiche#1{\gdef\@microfiche{#1}}
\gdef\@microfiche{}
\def\pubyear#1{\gdef\@pubyear{#1}}
\gdef\@pubyear{0000}
\def\pagerange#1{\gdef\@pagerange{#1}}
\gdef\@pagerange{000--000}
\def\journal#1{\gdef\@journal{#1}}
\def\plate#1{\gdef\pl@te{#1}}
\ifx\CUP@mtlplain@loaded\undefined
  \def\@printed{\qquad Printed \tod@y\qquad
    (MN \LaTeX\ style file v\@version)}
\else
  \def\@printed{}
\fi
\gdef\@journal{{Mon.\ Not.\ R.\ Astron.\ Soc.} {\bf \@volume}, \@pagerange\
% (\number\year) \@microfiche\@printed}
  (\@pubyear) \@microfiche\@printed}
%
% \ps@empty and \ps@plain defined in LATEX.TEX
%
\def\@ddell{}
\if@letters
  \def\@ddell{L}
\fi
\def\ps@headings{\let\@mkboth\markboth
 \def\@oddhead{\Large\hfill{\it\@shorttitle}\hspace{1.5em}%
   \rm\@ddell\thepage}
 \def\@oddfoot{\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume}, \@pagerange\hfil}
 \def\@evenhead{\Large\@ddell\thepage\hspace{1.5em}\it\@shortauthor\hfill}
 \def\@evenfoot{\hfil\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume}, \@pagerange}
 \def\sectionmark##1{\markboth{##1}{}}
 \def\subsectionmark##1{\markright{##1}}}

\def\ps@myheadings{\let\@mkboth\@gobbletwo
 \def\@oddhead{\Large\hfill\it\rightmark\hspace{1.5em}\rm\@ddell\thepage}
 \def\@oddfoot{\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume}, \@pagerange\hfil}
 \def\@evenhead{\Large\@ddell\thepage\hspace{1.5em}\it\leftmark\hfill}
 \def\@evenfoot{\hfil\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume}, \@pagerange}
 \def\sectionmark##1{}
 \def\subsectionmark##1{}}

\def\ps@titlepage{\let\@mkboth\@gobbletwo
 \def\@oddhead{\footnotesize\@journal\hfill}
 \def\@oddfoot{\small\copyright\ \@pubyear\ RAS\hfil}
 \def\@evenhead{\footnotesize\@journal\hfill}
 \def\@evenfoot{\hfil\small\copyright\ \@pubyear\ RAS}
 \def\sectionmark##1{}
 \def\subsectionmark##1{}}

\def\ps@plate{\let\@mkboth\@gobbletwo
  \def\@oddhead{\footnotesize\pl@te\hfill}
  \def\@oddfoot{\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume},
    \@pagerange\hfil}
  \def\@evenhead{\footnotesize\pl@te\hfill}
  \def\@evenfoot{\hfil\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume},
    \@pagerange}
}

%  ****************************************
%  *         TABLE OF CONTENTS, ETC.      *
%  ****************************************
%
\def\@pnumwidth{1.55em}
\def\@tocrmarg {2.55em}
\def\@dotsep{4.5}
\setcounter{tocdepth}{2}
\def\@undottedtocline#1#2#3#4#5{\ifnum #1>\c@tocdepth
 \else
  \vskip \z@ plus .2pt
  {\hangindent #2\relax
   \rightskip \@tocrmarg \parfillskip -\rightskip
   \parindent #2\relax \@afterindenttrue
   \interlinepenalty\@M \leavevmode
   \@tempdima #3\relax #4\nobreak \hfill \nobreak
   \hbox to\@pnumwidth{\hfil\reset@font\rm \ }\par}\fi}
\def\tableofcontents{\@restonecolfalse
 \if@twocolumn\@restonecoltrue\onecolumn\fi
 \section*{CONTENTS} \@starttoc{toc}
 \if@restonecol\twocolumn\fi \par\vspace{12pt}}
\def\l@part#1#2{\addpenalty{-\@highpenalty}
 \addvspace{2.25em plus 1pt}
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth
  \parfillskip -\@pnumwidth
  {\reset@font\normalsize\rm
   \leavevmode \hspace*{3pc}
   #1\hfil \hbox to\@pnumwidth{\hss \ }}\par
   \nobreak \global\@nobreaktrue
   \everypar{\global\@nobreakfalse\everypar{}}\endgroup}
\def\l@section#1#2{\addpenalty{\@secpenalty}
 \@tempdima 1.5em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth
  \parfillskip -\@pnumwidth \reset@font\rm \leavevmode
  \advance\leftskip\@tempdima \hskip -\leftskip
  #1\nobreak\hfil \nobreak\hbox to\@pnumwidth{\hss \ }\par
 \endgroup}
\def\l@subsection{\@undottedtocline{2}{1.5em}{2.3em}}
\def\l@subsubsection{\@undottedtocline{3}{3.8em}{3.2em}}
\def\l@paragraph{\@undottedtocline{4}{7.0em}{4.1em}}
\def\l@subparagraph{\@undottedtocline{5}{10em}{5em}}
\def\listoffigures{\@restonecolfalse
 \if@twocolumn\@restonecoltrue\onecolumn\fi
 \section*{LIST OF FIGURES\@mkboth{LIST OF FIGURES}{LIST OF FIGURES}}
 \@starttoc{lof} \if@restonecol\twocolumn\fi}
\def\l@figure{\@undottedtocline{1}{1.5em}{2.3em}}
\def\listoftables{\@restonecolfalse
 \if@twocolumn\@restonecoltrue\onecolumn\fi
 \section*{LIST OF TABLES\@mkboth{LIST OF TABLES}{LIST OF TABLES}}
 \@starttoc{lot} \if@restonecol\twocolumn\fi}
\let\l@table\l@figure

%  ****************************************
%  *             BIBLIOGRAPHY             *
%  ****************************************
%

\newcounter{dummy}
\def\thebibliography#1{\section*{REFERENCES}
 \addcontentsline{toc}{section}{REFERENCES}
 \list{}{\usecounter{dummy}%
         \labelwidth\z@
         \leftmargin 1.5em
         \itemsep \z@
         \itemindent-\leftmargin}
 \reset@font\small
 \parindent\z@
 \parskip\z@ plus .1pt\relax
 \def\newblock{\hskip .11em plus .33em minus .07em}
 \sloppy\clubpenalty4000\widowpenalty4000
 \sfcode`\.=1000\relax
}
\let\endthebibliography=\endlist
\def\@biblabel#1{\hspace*{\labelsep}[#1]}

\if@usenatbib%
 \def\newblock{\hskip .11em plus .33em minus .07em}
 \usepackage[authoryear]{natbib}
 \bibpunct{(}{)}{;}{a}{}{,}
 % Re-define these in upper case as natbib.sty has them capitalised
 \renewcommand\bibname{BIBLIOGRAPHY}
 \renewcommand\refname{REFERENCES}
\fi

% new column specifiers to be used with dcolumn
\if@usedcolumn%
 \usepackage{dcolumn}
 \newcolumntype{d}[1]{D{.}{.}{#1}}
 \newcolumntype{.}{D{.}{.}{-1}}
 \newcolumntype{,}{D{,}{,}{2}}
\fi

%  ****************************************
%  *              THE INDEX               *
%  ****************************************
%
\newif\if@restonecol
\def\theindex{\section*{INDEX}
 \addcontentsline{toc}{section}{INDEX}
 \reset@font\footnotesize \parindent\z@ \parskip\z@ plus .1pt\relax
 \let\item\@idxitem}
\def\@idxitem{\par\hangindent 1em}
\def\subitem {\par\hangindent 1em \hspace*{1em}}
\def\subsubitem{\par\hangindent 1em\hspace*{1em}}
\def\endtheindex{\if@restonecol\onecolumn\else\clearpage\fi}
\def\indexspace{\par\vskip\baselineskip \relax}

%  ****************************************
%  *             FOOTNOTES                *
%  ****************************************
%
\def\footnoterule{\kern-3\p@ \hrule width 12pc height \z@ \kern 3\p@}

\renewcommand{\thefootnote}{\mbox{{$\fnsymbol{footnote}$}}}
\renewcommand{\thempfootnote}{\mbox{{${\alph{mpfootnote}}$}}}

\def\@fnsymbol#1{\ifcase#1\or \mbox{${^{\star}}$}\or
   \dagger\or \ddagger\or
   \S \or \P \or \|\or \mbox{$^{\star\star}$}\or \dagger\dagger
   \or \ddagger\ddagger\or \S\S\or \P\P\or \|\|\else ***
   \fi\relax}

\providecommand\@makefntext[1]{}

\renewcommand{\@makefnmark}{$\@thefnmark$}
\renewcommand\@makefntext[1]{\parindent 1em\noindent
  ${\@thefnmark}$\hspace{4pt}#1}

\newcommand{\fixfootnotes}{%
\renewcommand{\@makefnmark}{$^{\@thefnmark}$}%
\renewcommand\@makefntext[1]{\parindent 1em\noindent%
  $^{\@thefnmark}$\hspace{4pt}##1}%
\renewcommand{\thefootnote}{\arabic{footnote}}%
\setcounter{footnote}{0}%
}
%****************************************
%  *         FIGURES AND TABLES           *
%  ****************************************
%
\setcounter{topnumber}{2}
\def\topfraction{.9}
\setcounter{bottomnumber}{1}
\def\bottomfraction{.9}
\setcounter{totalnumber}{3}
\def\textfraction{.1}
\def\floatpagefraction{.9}
\setcounter{dbltopnumber}{2}
\def\dbltopfraction{.9}
\def\dblfloatpagefraction{.9}

\newif\ifst@rredfloat
\newcounter{table}
\def\thetable{\@arabic\c@table}
\def\fps@table{tbp}
\def\ftype@table{1}
\def\fstyle@table{\reset@font\small\rm}
\def\ext@table{lot}
\def\fnum@table{Table \thetable}
\def\table{\def\baselinestretch{1}%
  \let\@makecaption=\SFB@maketablecaption%
  \@float{table}\fstyle@table}
\let\endtable\end@float
\@namedef{table*}{\def\baselinestretch{1}\st@rredfloattrue
  \let\@makecaption=\SFB@maketablecaption%
  \@dblfloat{table}\centering\fstyle@table}
\@namedef{endtable*}{\end@dblfloat\st@rredfloatfalse}

\newcounter{figure}
\def\thefigure{\@arabic\c@figure}
\def\fps@figure{tbp}
\def\ftype@figure{2}
\def\fstyle@figure{\reset@font\small\rm}
\def\ext@figure{lof}
\def\fnum@figure{Figure \thefigure}
\def\figure{\def\baselinestretch{1}%
  \let\@makecaption=\SFB@makefigurecaption%
  \@float{figure}\fstyle@figure}
\let\endfigure\end@float
\@namedef{figure*}{\def\baselinestretch{1}\st@rredfloattrue
  \let\@makecaption=\SFB@makefigurecaption%
  \@dblfloat{figure}\centering\fstyle@figure}
\@namedef{endfigure*}{\end@dblfloat\st@rredfloatfalse}

\long\def\SFB@makefigurecaption#1#2{\vskip 6pt
  \setbox\@tempboxa\hbox{\reset@font\small{\bf #1}%
    \if@cont \ -- {\it continued}\else{\bf .}\fi\ {\rm #2}\par}%
 \ifdim \wd\@tempboxa >\hsize
   {\reset@font\small{\bf #1}%
     \if@cont \ -- {\it continued}\else{\bf .}\fi\ {\rm #2}\par}%
 \else
   \ifst@rredfloat
     \hbox to\hsize{\hfill\box\@tempboxa\hfill}%
   \else
     \hbox to\hsize{\hfill\box\@tempboxa\hfill}%
   \fi
 \fi
 \vskip 6pt
 \@contfalse
}

\long\def\SFB@maketablecaption#1#2{\vskip 6pt
  \setbox\@tempboxa\hbox{\reset@font\small{\bf #1}%
    \if@cont \ -- {\it continued}\else{\bf .}\fi\ {\rm #2}\par}%
 \ifdim \wd\@tempboxa >\hsize
    {\reset@font\small{\bf #1}%
    \if@cont \ -- {\it continued}\else{\bf .}\fi\ {\rm #2}\par}%
 \else
   \hbox to\hsize{\box\@tempboxa\hfill}%
 \fi
 \vskip 6pt
 \@contfalse
}

\newif\if@cont
\def\caption{\refstepcounter\@captype \@dblarg{\@caption\@captype}}
\def\contcaption{\@conttrue\SFB@caption\@captype}

\long\def\SFB@caption#1#2{%\par
 \begingroup
  \@parboxrestore
  \reset@font\normalsize
  \@makecaption{\csname fnum@#1\endcsname}{\ignorespaces #2}\par
 \endgroup}

%  ****************************************
%  *           CUP specials               *
%  ****************************************
%
%
%  The following code is taken from authordate.sty, by David Rhead, of
%  the Cripps Computing Centre (February 1990), with some modifications
%  by ggw. It is intended for documents
%  that use the author-date citation system. When used in conjunction with
%  authordate1.bst, ... , authordate4.bst, it allows citations of the
%  form \shortcite{bloggs-60} as well as the usual \cite{bloggs-60}.
%  When
%       ... \cite{bloggs-60} ... \shortcite{bloggs-60} ...
%  appears in the input file,
%       ... (Bloggs, 1960) ... (1960) ...
%  appears in the final document.
%
%  Code taken from apalike.sty.
%
\def\@cite#1#2{(#1\if@tempswa , #2\fi)}
\def\@biblabel#1{}

% Set length of hanging indentation for bibliography entries
%

\if@usenatbib\relax\else%
\newlength{\bibhang}
\setlength{\bibhang}{2em}
\fi

%  Define default title and page-head text.
%
\def\bibtitle{References}
\def\bibheadtitle{REFERENCES}

%  Code taken from aaai.sty.
%
% don't box citations, add space between multiple citations, separate with ;
\def\@citex[#1]#2{%
  \if@filesw\immediate\write\@auxout{\string\citation{#2}}\fi
  \def\@citea{}\@cite{\@for\@citeb:=#2\do
    {\@citea\def\@citea{; }\@ifundefined
       {b@\@citeb}{{\reset@font\bf ?}\@warning
       {Citation `\@citeb' on page \thepage \space undefined}}%
{\csname b@\@citeb\endcsname}}}{#1}}
% Allow short (name-less) citations, when used in
% conjunction with a bibliography style that creates labels like
%       \citename{<names>, }<year>
\let\@internalcite\cite
\def\cite{\def\citename##1{##1}\@internalcite}
\def\shortcite{\def\citename##1{}\@internalcite}

% RM for BSP note at end of article
\def\bsp{\vspace{0.5cm}\reset@font\normalsize\noindent This paper
has been typeset from a \TeX / \LaTeX\ file prepared by the author.}


%  ****************************************
%  *                FLEQN                 *
%  ****************************************
%
% FLEQN DOCUMENT-STYLE OPTION - released 9 March 1987
%    for LaTeX version 2.09
% Copyright (C) 1987 by Leslie Lamport
%
% The following commands make the displayed math environments flush left,
% with an indentation of \mathindent from the prevailing left margin.

\def\[{\relax\ifmmode\@badmath\else\begin{trivlist}\item[]\leavevmode
  \hbox to\linewidth\bgroup$
  \displaystyle
  \hskip\mathindent\bgroup\fi}

\def\]{\relax\ifmmode \egroup $\hfil
       \egroup \end{trivlist}\else \@badmath \fi}

\def\equation{\refstepcounter{equation}\trivlist \item[]\leavevmode
  \hbox to\linewidth\bgroup $
  \displaystyle
\hskip\mathindent}


\def\endequation{$\hfil
           \displaywidth\linewidth\@eqnnum\egroup \endtrivlist}

\def\eqnarray{\stepcounter{equation}\let\@currentlabel=\theequation
\global\@eqnswtrue
\global\@eqcnt\z@\tabskip\mathindent\let\\=\@eqncr
\abovedisplayskip\topsep\ifvmode\advance\abovedisplayskip\partopsep\fi
\belowdisplayskip\abovedisplayskip
\belowdisplayshortskip\abovedisplayskip
\abovedisplayshortskip\abovedisplayskip
$$\halign
to \linewidth\bgroup\@eqnsel\hskip\@centering$\displaystyle\tabskip\z@
  {##}$&\global\@eqcnt\@ne \hskip 2\arraycolsep \hfil${##}$\hfil
  &\global\@eqcnt\tw@ \hskip 2\arraycolsep $\displaystyle{##}$\hfil
   \tabskip\@centering&\llap{##}\tabskip\z@\cr}

\def\endeqnarray{\@@eqncr\egroup
 \global\advance\c@equation\m@ne$$\global\@ignoretrue}

\newdimen\mathindent
\mathindent = \z@

%  ****************************************
%  *            MISCELLANEOUS             *
%  ****************************************
%
% DATE
\def\today{\number\day\ \ifcase\month\or
  January\or February\or March\or April\or May\or June\or
  July\or August\or September\or October\or November\or December
 \fi \ \number\year}

% REVISED AUTHOR QUERY COMMAND
% Queries in text are printed in large bold font, in square brackets
% Queries in references are printed as bold number followed by text
 \DeclareFixedFont{\largerm}{OT1}{cmss}{m}{n}{17}
 \DeclareFixedFont{\largeital}{OT1}{cmss}{m}{sl}{17}
 \newcommand{\aquery}[1]{\mbox{\largerm {[#1]}}}
 \newcommand{\BSLquery}[1]{\aquery{#1}}
 %For backwards compatibility with old query command
 \newcommand{\tquery}[1]{\mbox{\largeital{[#1]}}}
 %Typesetter query: same format
 \newenvironment{query}{\vspace{5mm} \noindent {\bf Queries}\\}{}
 \newcommand{\authorquery}[2]{\noindent{{\bf #1} #2}\\}

% definition required for newarray.sty
\gdef\d@llar{}

%  ****************************************
%  *           INITIALIZATION             *
%  ****************************************
%
%
%%%NHT: this code needs fixed.
%%%     At the moment the zif is always undefined, so it does nothing!
\newif\ifCUPmtlplainloaded
\ifx\CUP@mtlplain@loaded\undefined
\else
  \global\CUPmtlplainloadedtrue
  \input mnsym
\fi
%
\flushbottom
\ps@headings
\ifSFB@galley
 \raggedbottom
 \ps@empty
\fi
%\ifSFB@referee
% \raggedbottom
%\fi
\pagenumbering{arabic}
\if@twocolumn
 \twocolumn
 \sloppy
\else
 \onecolumn
\fi
\frenchspacing

% end of MN.cls

%    Original file produced by Cambridge University Press 1994
%    for LaTeX version 2.09, 1988, by Leslie Lamport
%    based on the original LaTeX ARTICLE DOCUMENT STYLE
%    modifications by Sue Brooks, Alison Woollatt and Mark Reed 1993, 1994
%    further modifications by Nadine and John Thompson 1999 August
%    and David Evans 1999 December
%
% > Incorporating also parts of authordate.sty
%   by David Rhead, Cripps Computing Centre (Feb 1990).
% > Incorporating special symbol code from laa.sty v1.1 (25th Feb 1991)
%   used with the permission of Springer Verlag.
% > Incorporating parts of mssymb.tex (8th July 1987).
% > Incorporating newfont.sty vALPHA pl 8 (16th August 1994), by M. Reed
%
% v0.1.01  SFB text area, abstract heading, secnumdepth,
%          \dblfloatpagefraction
% v0.1.02  SFB landscape, galley and referee options;
%          new catchline; enumerated lists; correct raggedright
%          on section headings;
% v0.1.03  SFB continued floats with \caption* (removed now),
%          short captions centred
% v0.1.04  SFB appendices, unnumbered list (using description)
% v0.1.05  AJW roman catchline, final statement
% v1.0     RM  BSP note, \bsp, added to cup specials
% v1.1     AJW / MR, 28th January 1994. NFSS 1/2 compatible,
%          Springer-Verlag macros added
% v1.2     AJW, 18th July 1994. Improved cont. captions,
%          MR font selection check improved,
%          MR removed some redundant code, AW \sevensize added,
%          MR Added MR's `NewFont' support, MR Improved NFSS 1/2 support,
%          MR Added support for Bold math and AMS symbols for NFSS 1,
%          MR par's in abstract now have par indents.
%          MR added \ifCUPmtlplainloaded switch for use in documents.
%          MR Added mnsym.tex (for Times version).
% v1.25    MR, not released to authors 16th August 1994.
%          Replaced existing Newfont.sty code with updated code, after
%          discovering several bugs. This version not released to authors
%          because they are unlikely to find the bugs unless:
%          1) they have an extremely long article,
%          2) have used many \New.. commands (no docs were supplied for
%          these anyway).
% v1.3     MR, 5 September 1994. Added printing of style file version to
%          'Printed' info in catchline. Will help us identify how the
%          article was produced (TeX/LaTeX) and the version number of the
%          macros.
%          MR Tables and Figures no longer get double spaced when using the
%          `referee' or `doublespacing' options.
%          MR Corrected 7th footnote symbol: made a \star\star (was **).
%          MR Corrected problem where some headings were not upper-case
%          when they should have been (\section*).
% v1.4     AJW, 14th September 1995. Add footlines and \newauthor,
%          correct \listparindent in enumerate environment.
% v2.1     NHT/JST 1999 August 22. Conversion to
%          a LaTeX2e class file, following the conversions used
%          in GJIb.sty->GJI.cls.
%          Obselete NFSS font information removed.
%          footnotes redefined.
% v2.2      DE various changes.
%           NHT 1999 Dec 23. \la and \ga symbols fixed. Bug in displaying
%           author names and addresses fixed. Problem in producing footnotes
%           in minipages fixed.

